Hydrodynamic shielding in radiative multicloud outflows within multiphase galactic winds

Stellar-driven galactic winds regulate the mass and energy content of star-forming galaxies. Emission- and absorption-line spectroscopy shows that these outflows are multiphase and comprised of dense gas clouds embedded in much hotter winds. Explaining the presence of cold gas in such environments is a challenging endeavour that requires numerical modelling. In this paper we report a set of 3D hydrodynamical simulations of supersonic winds interacting with radiative and adiabatic multicloud systems, in which clouds are placed along a stream and separated by different distances. As a complement to previous adiabatic, subsonic studies, we demonstrate that hydrodynamic shielding is also triggered in supersonic winds and operates differently in adiabatic and radiative regimes. We find that the condensation of warm, mixed gas in between clouds facilitates hydrodynamic shielding by replenishing dense gas along the stream, provided that its cooling length is shorter than the cloud radius. Small separation distances between clouds also favour hydrodynamic shielding by reducing drag forces and the extent of the mixing region around the clouds. In contrast, large separation distances promote mixing and dense gas destruction via dynamical instabilities. The transition between shielding and no-shielding scenarios across different cloud separation distances is smooth in radiative supersonic models, as opposed to their adiabatic counterparts for which clouds need to be in close proximity. Overall, hydrodynamic shielding and re-condensation are effective mechanisms for preserving cold gas in multiphase flows for several cloud-crushing times, and thus can help understand cold gas survival in galactic winds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
